$\lambda_S$: Computable Semantics for Differentiable Programming with Higher-Order Functions and Datatypes

Deep learning is moving towards increasingly sophisticated optimization objectives that employ higher-order functions, such as integration, continuous optimization, and root-finding. Since differentiable programming frameworks such as PyTorch and TensorFlow do not have first-class representations of these functions, developers must reason about the semantics of such objectives and manually translate them to differentiable code. We present a differentiable programming language, $\lambda_S$, that is the first to deliver a semantics for higher-order functions, higher-order derivatives, and Lipschitz but nondifferentiable functions. Together, these features enable $\lambda_S$ to expose differentiable, higher-order functions for integration, optimization, and root-finding as first-class functions with automatically computed derivatives. $\lambda_S$'s semantics is computable, meaning that values can be computed to arbitrary precision, and we implement $\lambda_S$ as an embedded language in Haskell. We use $\lambda_S$ to construct novel differentiable libraries for representing probability distributions, implicit surfaces, and generalized parametric surfaces -- all as instances of higher-order datatypes -- and present case studies that rely on computing the derivatives of these higher-order functions and datatypes. In addition to modeling existing differentiable algorithms, such as a differentiable ray tracer for implicit surfaces, without requiring any user-level differentiation code, we demonstrate new differentiable algorithms, such as the Hausdorff distance of generalized parametric surfaces.

==> fonts/OFL.txt <==
STIX Font License

24 May 2010

Copyright (c) 2001-2010 by the STI Pub Companies, consisting of the American
Institute of Physics, the American Chemical Society, the American Mathematical
Society, the American Physical Society, Elsevier, Inc., and The Institute of
Electrical and Electronic Engineers, Inc. (www.stixfonts.org), with Reserved
Font Name STIX Fonts, STIX Fonts (TM) is a  trademark of The Institute of
Electrical and Electronics Engineers, Inc.

Portions copyright (c) 1998-2003 by MicroPress, Inc. (www.micropress-inc.com),
with Reserved Font Name TM Math. To obtain additional mathematical fonts, please
contact MicroPress, Inc., 68-30 Harrow Street, Forest Hills, NY 11375, USA,
Phone: (718) 575-1816.

Portions copyright (c) 1990 by Elsevier, Inc.

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
http://scripts.sil.org/OFL

---------------------------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
---------------------------------------------------------------------------

PREAMBLE

The goals of the Open Font License (OFL) are to stimulate worldwide development
of collaborative font projects, to support the font creation efforts of academic
and linguistic communities, and to provide a free and open framework in which
fonts may be shared and improved in partnership with others.

The OFL allows the licensed fonts to be used, studied, modified and redistributed
freely as long as they are not sold by themselves. The fonts, including any
derivative works, can be bundled, embedded, redistributed and/or sold with any
software provided that any reserved names are not used by derivative works. The
fonts and derivatives, however, cannot be released under any other type of license.
The requirement for fonts to remain under this license does not apply to any
document created using the fonts or their derivatives.

DEFINITIONS

"Font Software" refers to the set of files released by the Copyright Holder(s) under
this license and clearly marked as such. This may include source files, build
scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the copyright
statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting, or
substituting -- in part or in whole -- any of the components of the Original Version,
by changing formats or by porting the Font Software to a new environment.

"Author" refers to any designer, engineer, programmer, technical writer or other
person who contributed to the Font Software.

PERMISSION & CONDITIONS

Permission is hereby granted, free of charge, to any person obtaining a copy of the
Font Software, to use, study, copy, merge, embed, modify, redistribute, and sell
modified and unmodified copies of the Font Software, subject to the following
conditions:

1) Neither the Font Software nor any of its individual components, in Original or
Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled, redistributed
and/or sold with any software, provided that each copy contains the above copyright
notice and this license. These can be included either as stand-alone text files,
human-readable headers or in the appropriate machine-readable metadata fields within
text or binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font Name(s) unless
explicit written permission is granted by the corresponding Copyright Holder. This
restriction only applies to the primary font name as presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font Software shall
not be used to promote, endorse or advertise any Modified Version, except to
acknowledge the contribution(s) of the Copyright Holder(s) and the Author(s) or with
their explicit written permission.

5) The Font Software, modified or unmodified, in part or in whole, must be distributed
entirely under this license, and must not be distributed under any other license. The
requirement for fonts to remain under this license does not apply to any document
created using the Font Software.

TERMINATION

This license becomes null and void if any of the above conditions are not met.

DISCLAIMER

THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED,
INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF MERCHANTABILITY, FITNESS FOR A
PARTICULAR PURPOSE AND NONINFRINGEMENT OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER
RIGHT. IN NO EVENT SHALL THE COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL DAMAGES,
WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF THE USE OR
INABILITY TO USE THE FONT SOFTWARE OR FROM OTHER DEALINGS IN THE FONT SOFTWARE.


==> fonts/UBUNTU_FONT_LICENCE.txt <==
-------------------------------
UBUNTU FONT LICENCE Version 1.0
-------------------------------

PREAMBLE
This licence allows the licensed fonts to be used, studied, modified and
redistributed freely. The fonts, including any derivative works, can be
bundled, embedded, and redistributed provided the terms of this licence
are met. The fonts and derivatives, however, cannot be released under
any other licence. The requirement for fonts to remain under this
licence does not require any document created using the fonts or their
derivatives to be published under this licence, as long as the primary
purpose of the document is not to be a vehicle for the distribution of
the fonts.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this licence and clearly marked as such. This may
include source files, build scripts and documentation.

"Original Version" refers to the collection of Font Software components
as received under this licence.

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to
a new environment.

"Copyright Holder(s)" refers to all individuals and companies who have a
copyright ownership of the Font Software.

"Substantially Changed" refers to Modified Versions which can be easily
identified as dissimilar to the Font Software by users of the Font
Software comparing the Original Version with the Modified Version.

To "Propagate" a work means to do anything with it that, without
permission, would make you directly or secondarily liable for
infringement under applicable copyright law, except executing it on a
computer or modifying a private copy. Propagation includes copying,
distribution (with or without modification and with or without charging
a redistribution fee), making available to the public, and in some
countries other activities as well.

PERMISSION & CONDITIONS
This licence does not grant any rights under trademark law and all such
rights are reserved.

Permission is hereby granted, free of charge, to any person obtaining a
copy of the Font Software, to propagate the Font Software, subject to
the below conditions:

1) Each copy of the Font Software must contain the above copyright
notice and this licence. These can be included either as stand-alone
text files, human-readable headers or in the appropriate machine-
readable metadata fields within text or binary files as long as those
fields can be easily viewed by the user.

2) The font name complies with the following:
(a) The Original Version must retain its name, unmodified.
(b) Modified Versions which are Substantially Changed must be renamed to
avoid use of the name of the Original Version or similar names entirely.
(c) Modified Versions which are not Substantially Changed must be
renamed to both (i) retain the name of the Original Version and (ii) add
additional naming elements to distinguish the Modified Version from the
Original Version. The name of such Modified Versions must be the name of
the Original Version, with "derivative X" where X represents the name of
the new work, appended to that name.

3) The name(s) of the Copyright Holder(s) and any contributor to the
Font Software shall not be used to promote, endorse or advertise any
Modified Version, except (i) as required by this licence, (ii) to
acknowledge the contribution(s) of the Copyright Holder(s) or (iii) with
their explicit written permission.

4) The Font Software, modified or unmodified, in part or in whole, must
be distributed entirely under this licence, and must not be distributed
under any other licence. The requirement for fonts to remain under this
licence does not affect any document created using the Font Software,
except any version of the Font Software extracted from a document
created using the Font Software may only be distributed under this
licence.

TERMINATION
This licence becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT OF
COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM OTHER
DEALINGS IN THE FONT SOFTWARE.
